Revealing the state transition of Cen X-3 at high spectral resolution with Chandra

Cen X-3 is a compact, high-mass X-ray binary (HMXRB), likely powered by Roche lobe overflow. We present a phase-resolved X-ray spectral and timing analysis of a target of opportunity \textit{Chandra} observation made during a low-flux to high-flux transition. The high-resolution spectra allow us to delve into the events that occurred during this episode. The spectrum is described by a single black body absorbed by a local column density of the order of $10^{23-24}$ cm$^{-2}$, which is one to two orders of magnitude higher than found for previous analyses of data taken at similar orbital phases. Such a large column produces a Compton shoulder in the Fe K$\alpha$ line. The transition appears to be caused by the onset of efficient cooling, which cools the plasma by 10 million degrees in just 10 ks, allowing matter to enter the magnetosphere. This happens after a major disturbance, probably the arrival of a train of wind clumps with individual masses in the range $10^{19-20}$ g. This train moves ballistically in an eccentric orbit around the NS, producing a distinctive Doppler modulation in the \ion{Fe}{xxv} line.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
